A Gpu-based solution for large-scale skeletal animation simulation

Skeletal animations of large-scale characters are widely used in video games. However, with a large number of characters are involved, relying on the CPU to calculate skeletal animations leads to significant performance problems. There are two main types of traditional GPU- based solutions. One is referred to as pre-baked animation texture technology. The problem with this solution is that it can only play animations from the pre-baked animation. It is impossible to perform interpolation, blending and other calculations on the animation, which affects the quality of the animations. The other solution is referred to as dedicated processing with a simple skeleton hierarchy (the number of skeleton levels < 64). This option does not need to simulate and bake animation data in advance. However, performance is dramatically impaired when processing complex skeletons with too many skeleton levels (such as fluttering clothing, soft plants, dragon-like creatures, etc.). In order to solve these issues, we developed a parallel prefix tree update solution to optimize the animation update process of complex skeletons with too many levels, and combined traditional solutions to implement a GPU-based skeletal animation solution. This solution does not need to simulate and bake animation results. In addition, the performance is superior to traditional solutions for complex skeletons with too many levels. Our work can provide a new option for optimizing the performance of large-scale skeletal animation simulations, providing GPU-based skeletal animations a wider range of application scenarios.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
